TaxiNLI: Taking a Ride up the NLU Hill

Pre-trained Transformer-based neural architectures have consistently achieved state-of-the-art performance in the Natural Language Inference (NLI) task. Since NLI examples encompass a variety of linguistic, logical, and reasoning phenomena, it remains unclear as to which specific concepts are learnt by the trained systems and where they can achieve strong generalization. To investigate this question, we propose a taxonomic hierarchy of categories that are relevant for the NLI task. We introduce TAXINLI, a new dataset, that has 10k examples from the MNLI dataset (Williams et al., 2018) with these taxonomic labels. Through various experiments on TAXINLI, we observe that whereas for certain taxonomic categories SOTA neural models have achieved near perfect accuracies - a large jump over the previous models - some categories still remain difficult. Our work adds to the growing body of literature that shows the gaps in the current NLI systems and datasets through a systematic presentation and analysis of reasoning categories.

==> TaxiNLI 2020 10K/sections/outline.txt <==
TaxiNLI: Taking a Ride up the NLU Hill

Section-wise Estimation:

(SA+MC) Introduction + abstract: 1.25 pages. 
	(SA+MC) A new Taxonomy for NLI: 1.5 pages
	
Necessity for a New Taxonomy
		Taxonomic Categories: Definitions and Examples
	
	(PJ) TaxiNLI - Dataset Details : 2 pages
	
Annotation Framework
		Annotation Process and Inter-Annotator Agreement
		Dataset Statistics
	
	(Re)Evaluation of SOTA Models: 1 page
	(AS) Confounding Factors: 1 page
	
Of datasets and models

	Discussion: 0.75 page
	
(AS) Visual Analysis 
		(SA) CheckList-based discussion
		(PJ)Recasting
	
	Conclusion: 0.25 page

==> TaxiNLI 2020 10K/taxinli.tikz <==
% \documentclass{standalone}
% \usepackage[dvipsnames]{xcolor}
% \usepackage{tikz}
% \usetikzlibrary{positioning}
% \usetikzlibrary{arrows.meta}

% \begin{document}
    \begin{tikzpicture}
    \node[text width=2cm, align=center] (1) [draw=gray!60, fill=gray!60] {\textcolor{white}{\textsf{\textbf{Taxonomy}}}};
    
    \node[text width=2cm, align=center] (2) [draw=red!60, fill=red!60, above right = 2.25cm and 1cm of 1] {\textcolor{white}{\textsf{\textbf{Linguistic}}}};
    
    \node[text width=2cm, align=center] (3) [draw=cyan!60, fill=cyan!60, right = 1cm of 1] {\textcolor{white}{\textsf{\textbf{Logical}}}};
    
    \node[text width=2cm, align=center] (4) [draw=blue!60, fill=blue!60, below right = 2.25cm and 1cm of 1] {\textcolor{white}{\textsf{\textbf{Knowledge}}}};
    
    \node[text width=2cm, align=center] (5) [draw=red!60, fill=red!30, above right = 0.25cm and 0.5cm of 2] {\textsf{Lexical}};
    
    \node[text width=2cm, align=center] (6) [draw=red!60, fill=red!30, right = 0.5cm of 2] {\textsf{Syntactic}};
    
    \node[text width=2cm, align=center] (7) [draw=red!60, fill=red!30, below right = 0.25cm and 0.5cm of 2] {\textsf{Factivity}};
    
    \node[text width=5cm, align=center] (8) [draw=cyan!60, fill=cyan!30, above right = 0.25cm and 0.5cm of 3] {\textsf{Negation, Boolean, Quantifiers, Conditionals, Comparatives}};
    
    \node[text width=4cm, align=center] (9) [draw=cyan!60, fill=cyan!30, right = 0.5cm of 3] {\textsf{Counting, Arithmetic}};
    
    \node[text width=4.5cm, align=center] (10) [draw=cyan!80, fill=cyan!30, below right = 0.25cm and 0.5cm of 3] {\textsf{Relational, Spatial, Temporal, Causality, Coreference}};
    
    \node[text width=2cm, align=center] (12) [draw=blue!60, fill=blue!30, above right = 0.1cm and 0.5cm of 4] {\textsf{World}};
    
    \node[text width=2cm, align=center] (13) [draw=blue!60, fill=blue!30, below right = 0.1cm and 0.5cm of 4] {\textsf{Taxonomic}};
    
    \draw[-Latex] (1.north east) -- (2.south west);
    \draw[-Latex] (1.east) -- (3.west);
    \draw[-Latex] (1.south east) -- (4.north west);
    
    \draw[-Latex] (2.north east) -- (5.west);
    \draw[-Latex] (2.east) -- (6.west);
    \draw[-Latex] (2.south east) -- (7.west);
    
    \draw[-Latex] (3.north east) -- (8.west);
    \draw[-Latex] (3.east) -- (9.west);
    \draw[-Latex] (3.south east) -- (10.west);
    
    \draw[-Latex] (4.north east) -- (12.west);
    \draw[-Latex] (4.south east) -- (13.west);
    
    
    \end{tikzpicture}
% \end{document}


==> sections/outline.txt <==
TaxiNLI: Taking a Ride up the NLU Hill

Section-wise Estimation:

(SA+MC) Introduction + abstract: 1.25 pages. 
	(SA+MC) A new Taxonomy for NLI: 1.5 pages
	
Necessity for a New Taxonomy
		Taxonomic Categories: Definitions and Examples
	
	(PJ) TaxiNLI - Dataset Details : 2 pages
	
Annotation Framework
		Annotation Process and Inter-Annotator Agreement
		Dataset Statistics
	
	(Re)Evaluation of SOTA Models: 1 page
	(AS) Confounding Factors: 1 page
	
Of datasets and models

	Discussion: 0.75 page
	
(AS) Visual Analysis 
		(SA) CheckList-based discussion
		(PJ)Recasting
	
	Conclusion: 0.25 page

==> taxinli.tikz <==
% \documentclass{standalone}
% \usepackage[dvipsnames]{xcolor}
% \usepackage{tikz}
% \usetikzlibrary{positioning}
% \usetikzlibrary{arrows.meta}

% \begin{document}
    \begin{tikzpicture}
    \node[text width=2cm, align=center] (1) [draw=gray!60, fill=gray!60] {\textcolor{white}{\textsf{\textbf{Taxonomy}}}};
    
    \node[text width=2cm, align=center] (2) [draw=red!60, fill=red!60, above right = 2.25cm and 1cm of 1] {\textcolor{white}{\textsf{\textbf{Linguistic}}}};
    
    \node[text width=2cm, align=center] (3) [draw=cyan!60, fill=cyan!60, right = 1cm of 1] {\textcolor{white}{\textsf{\textbf{Logical}}}};
    
    \node[text width=2cm, align=center] (4) [draw=blue!60, fill=blue!60, below right = 2.25cm and 1cm of 1] {\textcolor{white}{\textsf{\textbf{Knowledge}}}};
    
    \node[text width=2cm, align=center] (5) [draw=red!60, fill=red!30, above right = 0.25cm and 0.5cm of 2] {\textsf{Lexical}};
    
    \node[text width=2cm, align=center] (6) [draw=red!60, fill=red!30, right = 0.5cm of 2] {\textsf{Syntactic}};
    
    \node[text width=2cm, align=center] (7) [draw=red!60, fill=red!30, below right = 0.25cm and 0.5cm of 2] {\textsf{Factivity}};
    
    \node[text width=5cm, align=center] (8) [draw=cyan!60, fill=cyan!30, above right = 0.25cm and 0.5cm of 3] {\textsf{Negation, Boolean, Quantifiers, Conditionals, Comparatives}};
    
    \node[text width=4cm, align=center] (9) [draw=cyan!60, fill=cyan!30, right = 0.5cm of 3] {\textsf{Counting, Arithmetic}};
    
    \node[text width=4.5cm, align=center] (10) [draw=cyan!80, fill=cyan!30, below right = 0.25cm and 0.5cm of 3] {\textsf{Relational, Spatial, Temporal, Causality, Coreference}};
    
    \node[text width=2cm, align=center] (12) [draw=blue!60, fill=blue!30, above right = 0.1cm and 0.5cm of 4] {\textsf{World}};
    
    \node[text width=2cm, align=center] (13) [draw=blue!60, fill=blue!30, below right = 0.1cm and 0.5cm of 4] {\textsf{Taxonomic}};
    
    \draw[-Latex] (1.north east) -- (2.south west);
    \draw[-Latex] (1.east) -- (3.west);
    \draw[-Latex] (1.south east) -- (4.north west);
    
    \draw[-Latex] (2.north east) -- (5.west);
    \draw[-Latex] (2.east) -- (6.west);
    \draw[-Latex] (2.south east) -- (7.west);
    
    \draw[-Latex] (3.north east) -- (8.west);
    \draw[-Latex] (3.east) -- (9.west);
    \draw[-Latex] (3.south east) -- (10.west);
    
    \draw[-Latex] (4.north east) -- (12.west);
    \draw[-Latex] (4.south east) -- (13.west);
    
    
    \end{tikzpicture}
% \end{document}

